On Posterior consistency of Bayesian Changepoint models

While there have been a lot of recent developments in the context of Bayesian model selection and variable selection for high dimensional linear models, there is not much work in the presence of change point in literature, unlike the frequentist counterpart. We consider a hierarchical Bayesian linear model where the active set of covariates that affects the observations through a mean model can vary between different time segments. Such structure may arise in social sciences/ economic sciences, such as sudden change of house price based on external economic factor, crime rate changes based on social and built-environment factors, and others. Using an appropriate adaptive prior, we outline the development of a hierarchical Bayesian methodology that can select the true change point as well as the true covariates, with high probability. We provide the first detailed theoretical analysis for posterior consistency with or without covariates, under suitable conditions. Gibbs sampling techniques provide an efficient computational strategy. We also consider small sample simulation study as well as application to crime forecasting applications.

==> emp_bayes_var_sel_rep.txt <==
res_fn<-function(y,covmat,cur_ind,pos,lam,cn)
{
  
  ind_loc<-which(cur_ind==1)
  newmt<-covmat[,ind_loc]
  idp<-diag(rep(1,length(ind_loc)))
  
  
  if(length(pos)==1)
  {
    Y1<-y 
    mat1<-matrix(0,length(y),length(ind_loc))
    mat1[1:length(y),]<-covmat[,ind_loc]
    A1<-t(mat1)%*%mat1
    fit_er<-0.5*log(abs(det(A1+lam*idp)))+.5*length(y-length(ind_loc))*log(cn+(sum(Y1*Y1)-t(Y1)%*%mat1%*%chol2inv(chol(A1+lam*idp))%*%t(mat1)%*%t(t(Y1)))/length(y))
    
  }
  
  
  if(length(pos)>1)
  {
    fit_er<-0
    for(i in 1:(length(pos)-1))
    {
      l<-pos[(i)]
      m<-pos[(i+1)]
      
      
      Y3<-y[(l):(m-1)]
      
      mat3<-matrix(0,(m-l),length(ind_loc))
      mat3[1:(m-l),]<-covmat[(l):(m-1),ind_loc]
      
      A3<-t(mat3)%*%mat3
      fit_er<-fit_er+0.5*log(abs(det(A3+lam*idp)))+.5*length(Y3-length(ind_loc))*log(cn+(sum(Y3*Y3)-t(Y3)%*%mat3%*%chol2inv(chol(A3+lam*idp))%*%t(mat3)%*%t(t(Y3)))/length(Y3))
      
    }
    
    Y3<-y[(m):(n)]
    
    mat3<-matrix(0,(n-m+1),length(ind_loc))
    mat3[1:(n-m+1),]<-covmat[(m):(n),ind_loc]
    
    A3<-t(mat3)%*%mat3
    fit_er<-fit_er+0.5*log(abs(det(A3+lam*idp)))+.5*length(Y3-length(ind_loc))*log(cn+(sum(Y3*Y3)-t(Y3)%*%mat3%*%chol2inv(chol(A3+lam*idp))%*%t(mat3)%*%t(t(Y3)))/length(Y3))
    
    
  }
  
  
  return(fit_er)
}

###############################################################################
cut<-c(.3,.7)
n<-300
simn<-5
var_sel_mat<-matrix(0,simn,251)
chp_sel_mat<-matrix(0,simn,n)
for(sim_rep in 1:simn)
{
  print(sim_rep)
y<-rep(0,n)
for(i in 1:n)
  
{
  if(i/n <= .3){y[i]<-rnorm(1)}
  if(i/n > .3  && i/n <=.7){y[i]<-rnorm(1)+2.5}
  
  if(i/n > .7){y[i]<-rnorm(1)-2.5}
  
}
Y<-y

covmat<-cbind(rep(1,n),matrix(rnorm(250*n),n,250))

idp<-diag(c(1,1))

for(i in 1:n)
  
{
  if(i/n <= .3){y[i]<-3+covmat[i,2]++2*covmat[i,12]+.8*rnorm(1)}
  if(i/n > .3  && i/n <=.7){y[i]<-1+2*covmat[i,2]+1.2*rnorm(1)}
  
  if(i/n > .7){y[i]<-2*covmat[i,2]-covmat[i,3]+1*rnorm(1)-2.5}
  
}

lam<-1


Y<-y




n<-length(y)

N<-6000
indvec<-c(1:n)-c(1:n)

indvec[1]<-1
pos<-c(1,(n+1))
indmat<-matrix(0,n,N)
estmat<-indmat

pr<-1/n
sig21<-1
sig2<-sig21
alpha<-1
beta<-1
cur_ind<-rep(0,ncol(covmat))
init<-sample(c(1:ncol(covmat)),10)
cur_ind[1]<-1
cur_ind[init]<-1
ind_loc<-which(cur_ind==1)


ind_mat_var<-matrix(0,N,ncol(covmat))
cn<-sqrt(1/n)

for(it in 1:N)
{
  if(floor(it/100)==(it/100)){print(it)}
  pr1<-rbeta(1,(length(ind_loc)),ncol(covmat))
  #print(it)
  ind_loc<-which(cur_ind==1)
  idp<-diag(rep(1,length(ind_loc)))
  for(i in sample(2:(n-1)))
    
  {
    sig2<-sig21
    tempind<-indvec
    posold<-pos
    
    l<-max(pos[which(pos<i)])
    m<-min(pos[which(pos>i)],(n+1))
    
    Y1<-Y[(l):(i-1)]
    Y2<-Y[(i):(m-1)]
    
    Y3<-Y[(l):(m-1)]
    
    mat1<-matrix(0,(i-l),length(ind_loc))
    mat2<-matrix(0,(m-i),length(ind_loc))
    mat3<-matrix(0,(m-l),length(ind_loc))
    
    mat1[1:(i-l),]<-covmat[(l):(i-1),(ind_loc)]
    mat2[1:(m-i),]<-covmat[(i):(m-1),(ind_loc)]
    mat3[1:(m-l),]<-covmat[(l):(m-1),(ind_loc)]
    
    A1<-t(mat1)%*%mat1
    A2<-t(mat2)%*%mat2
    A3<-t(mat3)%*%mat3
    
    
    ss1<-sum((Y1-mean(Y1))^2)/(2*sig2)
    ss2<-sum((Y2-mean(Y2))^2)/(2*sig2)
    ss3<-sum((Y3-mean(Y3))^2)/(2*sig2)
    
    
    sig2<-1
    
    ss1<-(sum(Y1*Y1)-t(Y1)%*%mat1%*%chol2inv(chol(A1+lam*idp))%*%t(mat1)%*%t(t(Y1)))/(2*sig2)
    ss2<-(sum(Y2*Y2)-t(Y2)%*%mat2%*%chol2inv(chol(A2+lam*idp))%*%t(mat2)%*%t(t(Y2)))/(2*sig2)
    ss3<-(sum(Y3*Y3)-t(Y3)%*%mat3%*%chol2inv(chol(A3+lam*idp))%*%t(mat3)%*%t(t(Y3)))/(2*sig2)
    
    
    
    
    l1<-(i-l)
    l2<-m-i
    sd1<-cn+(2*ss1[1,1]/l1)
    sd2<-cn+(2*ss2[1,1]/l2)
    sd3<-cn+(2*ss3[1,1]/(l1+l2))
    
    #delta<-ss3-ss2-ss1-0.5*(log(l1/sig2)+log(l2/sig2)-log((l1+l2)/sig2))+0.5*log(2*pi)
    
    #   delta<-ss3-ss2-ss1-0.5*log(abs(det(A1+lam*idp)))-0.5*log(abs(det(A2+lam*idp)))+0.5*log(abs(det(A3+lam*idp)))+0.5*log(2*pi)*ncol(mat1)
    
    delta<- -0.5*log(abs(det((A1+lam*idp)/sd1)))-0.5*log(abs(det((A2+lam*idp)/sd2)))+0.5*log(abs((det(A3+lam*idp)/sd3)))  ####### check this step
    delta<- -0.5*log(abs(det((A1+lam*idp))))-0.5*log(abs(det((A2+lam*idp))))+0.5*log(abs((det(A3+lam*idp))))+ .5*length(ind_loc)*(log(sd1)+log(sd2)-log(sd3))-.5*(l1*log(sd1)+l2*log(sd2)-(l1+l2)*log(sd3)) 
    
    ratio<-delta+log(pr)-log(1-pr)
    eratio<-1/(1+exp(-ratio))
    u<-runif(1)
    
    tempind[i]<-0
    if(u<eratio){ tempind[i]<-1}
    
    indvec<-tempind
    posnew<-c(which(indvec==1))
    
    pos<-posnew
    
    
    
    # l<-max(pos[which(pos<i)])
    # m<-min(pos[which(pos>i)],n)
    
    
    
    
    
  }
  
  
  
  
  er_old<-res_fn(Y,covmat,cur_ind,pos,lam,cn)
  er_new<-er_old
  for(var in sample(2:ncol(covmat)))
  {
    er_old<-er_new
    new_ind<-cur_ind
    
    if(cur_ind[var]==1)
    {er_new1<-er_old
    new_ind[var]<-0
    er_new0<-res_fn(Y,covmat,new_ind,pos,lam,cn)
    
    }
    
    
    if(cur_ind[var]==0)
    {er_new0<-er_old
    new_ind[var]<-1
    er_new1<-res_fn(Y,covmat,new_ind,pos,lam,cn)
    
    }
    
    
    ratio<-er_new0-er_new1+log(pr1)-log(1-pr1)
    eratio<-1/(1+exp(-ratio))
    u<-runif(1)
    
    new_ind[var]<-0
    if(u<eratio){ new_ind[var]<-1}
    
    cur_ind<-new_ind
    
    
  }
  
  
  
  
  
  
  
  indmat[,it]<-indvec
  ind_mat_var[it,]<-cur_ind
}





chp<-apply(indmat[,4000:6000],1,mean)
chp[1]<-0
plot(chp)
chp_ind<-chp-chp
chp_ind[which(chp>0.5)]<-1


varp<-apply(ind_mat_var[4000:6000,],2,mean)
varp_ind<-varp-varp
varp_ind[which(varp>0.5)]<-1

var_sel_mat[sim_rep,]<-varp_ind
chp_sel_mat[sim_rep,]<-chp_ind
}



